Runtime Detection of Adversarial Attacks in AI Accelerators Using Performance Counters

Rapid adoption of AI technologies raises several major security concerns, including the risks of adversarial perturbations, which threaten the confidentiality and integrity of AI applications. Protecting AI hardware from misuse and diverse security threats is a challenging task. To address this challenge, we propose SAMURAI, a novel framework for safeguarding against malicious usage of AI hardware and its resilience to attacks. SAMURAI introduces an AI Performance Counter (APC) for tracking dynamic behavior of an AI model coupled with an on-chip Machine Learning (ML) analysis engine, known as TANTO (Trained Anomaly Inspection Through Trace Observation). APC records the runtime profile of the low-level hardware events of different AI operations. Subsequently, the summary information recorded by the APC is processed by TANTO to efficiently identify potential security breaches and ensure secure, responsible use of AI. SAMURAI enables real-time detection of security threats and misuse without relying on traditional software-based solutions that require model integration. Experimental results demonstrate that SAMURAI achieves up to 97% accuracy in detecting adversarial attacks with moderate overhead on various AI models, significantly outperforming conventional software-based approaches. It enhances security and regulatory compliance, providing a comprehensive solution for safeguarding AI against emergent threats.

==> README.txt <==
May 25, 2017

GOMACTech uses the standard IEEE Conference LaTeX format with minor tweaks 
discussed herein and shown in the provided GOMACTech_conf.tex template/example. 

The \thanks command provided in the IEEEtran class is used along with a separator 
line in GOMACTech manuscripts when a distribution statement is used. 
The following LaTeX code will create the line:

\makeatletter
\def\footnoterule{\relax%
  \kern-5pt
  \hbox to \columnwidth{\hfill\vrule width 0.8\columnwidth height 0.4pt\hfill}
  \kern4.6pt}
\makeatother

This is demonstrated in the GOMACTech_conf.tex template/example. 
GOMACTech_conf.tex requires IEEEtran.cls, IEEEtran.bst, GOMACTech_conf.bib and 
IEEEabrv.bib in order to compile correctly.

A how-to for the IEEEtran class along with several other helpful files can be 
found at the IEEE.org website.

********************************** Files **********************************

README.txt             - This file.

GOMACTech_conf.tex     - The template/example file for GOMACTech papers.

IEEEtran.cls           - The IEEEtran LaTeX class file.

IEEEtran.bst           - The IEEE Bibliography Style file.

GOMACTech_conf.bib     - A bibliography file used in the GOMACTech_conf.tex example.

IEEEabrv.bib           - A bibliography file used in the GOMACTech_conf.tex example.

**************************************************************************


Changelog history of the GOMACTech_conf.tex template
f
*******

  30 Aug 2019 V1.3	Added specials thanks to IEEE and contributors, modified Table I example.
  25 May 2017 V1.0	First release, compiles with IEEEtran.cls V1.8b, IEEEtran.bst V1.12

*******

